Robust testing in generalized linear models by sign-flipping score contributions

Generalized linear models are often misspecified due to overdispersion, heteroscedasticity and ignored nuisance variables. Existing quasi-likelihood methods for testing in misspecified models often do not provide satisfactory type-I error rate control. We provide a novel semi-parametric test, based on sign-flipping individual score contributions. The tested parameter is allowed to be multi-dimensional and even high-dimensional. Our test is often robust against the mentioned forms of misspecification and provides better type-I error control than its competitors. When nuisance parameters are estimated, our basic test becomes conservative. We show how to take nuisance estimation into account to obtain an asymptotically exact test. Our proposed test is asymptotically equivalent to its parametric counterpart.

==> power1.csv <==
"flipSimple","flipEff","par","GEE","alpha"
0.03995,0.12035,0.16295,0.2603,0.01
0.0708,0.1852,0.2284,0.3237,0.02
0.0986,0.23575,0.27535,0.364,0.03
0.12205,0.27745,0.3118,0.3993,0.04
0.14435,0.31205,0.3456,0.4279,0.05
0.16565,0.33915,0.37535,0.45205,0.06
0.18515,0.3666,0.4006,0.47515,0.07
0.205,0.3914,0.42345,0.49395,0.08
0.22325,0.4147,0.44195,0.51165,0.09
0.24215,0.43685,0.4592,0.52955,0.1
0.2599,0.4578,0.47695,0.5446,0.11
0.2769,0.4767,0.49315,0.55805,0.12
0.2948,0.49525,0.50975,0.5728,0.13
0.312,0.5109,0.52575,0.58735,0.14
0.3273,0.5265,0.53875,0.59855,0.15
0.3433,0.5416,0.5511,0.6095,0.16
0.35745,0.55445,0.56355,0.6201,0.17
0.3709,0.56795,0.57555,0.62945,0.18
0.3843,0.57975,0.58775,0.63975,0.19
0.39865,0.5918,0.59965,0.64975,0.2
0.41285,0.6042,0.6096,0.65825,0.21
0.42675,0.6151,0.62125,0.66735,0.22
0.43995,0.62575,0.63275,0.67585,0.23
0.45295,0.6361,0.641,0.6838,0.24
0.4659,0.6457,0.65065,0.69085,0.25
0.4776,0.65485,0.65865,0.69825,0.26
0.49145,0.6637,0.66675,0.7058,0.27
0.5032,0.67285,0.67435,0.7132,0.28
0.51495,0.68125,0.6813,0.7203,0.29
0.52735,0.6902,0.6893,0.7264,0.3
0.5373,0.6982,0.6975,0.7339,0.31
0.54915,0.7061,0.7051,0.7406,0.32
0.56055,0.71415,0.7123,0.74795,0.33
0.57055,0.721,0.71905,0.7547,0.34
0.58155,0.7273,0.726,0.7596,0.35
0.59065,0.734,0.73195,0.76495,0.36
0.6018,0.7408,0.7382,0.7707,0.37
0.6128,0.7466,0.7447,0.7759,0.38
0.6233,0.7525,0.7506,0.78175,0.39
0.63175,0.7593,0.7564,0.7871,0.4
0.6411,0.76515,0.763,0.7915,0.41
0.65125,0.77065,0.7689,0.79725,0.42
0.6609,0.77605,0.7739,0.80155,0.43
0.66995,0.78195,0.7797,0.80585,0.44
0.67815,0.7871,0.7854,0.81085,0.45
0.68655,0.7928,0.7909,0.81575,0.46
0.69385,0.79925,0.79575,0.8199,0.47
0.7024,0.80425,0.8005,0.8244,0.48
0.7103,0.8094,0.806,0.82825,0.49
0.71835,0.8141,0.81095,0.8331,0.5
0.7259,0.81885,0.8161,0.83695,0.51
0.73405,0.8234,0.82075,0.84125,0.52
0.74145,0.82785,0.8257,0.8454,0.53
0.7493,0.83165,0.8304,0.84905,0.54
0.7572,0.8371,0.83435,0.8528,0.55
0.76475,0.841,0.83845,0.8562,0.56
0.77185,0.84555,0.8431,0.86035,0.57
0.77895,0.85005,0.8474,0.86415,0.58
0.7851,0.8541,0.85225,0.86765,0.59
0.7919,0.85745,0.85585,0.871,0.6
0.79865,0.8615,0.86,0.8747,0.61
0.80535,0.8656,0.8644,0.87795,0.62
0.8112,0.87,0.868,0.8812,0.63
0.81755,0.8748,0.8719,0.885,0.64
0.8236,0.8792,0.87685,0.88905,0.65
0.82985,0.883,0.8799,0.89285,0.66
0.8359,0.8873,0.8846,0.89725,0.67
0.8416,0.8913,0.8883,0.90105,0.68
0.8461,0.8951,0.89255,0.9046,0.69
0.85205,0.89845,0.89595,0.90845,0.7
0.8576,0.9017,0.89975,0.9113,0.71
0.86315,0.90635,0.90395,0.9145,0.72
0.86955,0.9104,0.9075,0.91765,0.73
0.8752,0.91415,0.91025,0.92205,0.74
0.88045,0.91845,0.91395,0.9257,0.75
0.8861,0.922,0.91915,0.9283,0.76
0.8913,0.92615,0.9233,0.9314,0.77
0.89735,0.9294,0.9274,0.9345,0.78
0.90295,0.93275,0.9312,0.9378,0.79
0.9073,0.9363,0.9347,0.94105,0.8
0.91275,0.9401,0.93875,0.94445,0.81
0.91755,0.9437,0.942,0.94725,0.82
0.92385,0.9467,0.9451,0.94995,0.83
0.9295,0.94945,0.94835,0.9531,0.84
0.9343,0.95275,0.95095,0.9559,0.85
0.9385,0.9564,0.9536,0.9587,0.86
0.94265,0.9592,0.9572,0.9611,0.87
0.9472,0.9625,0.96115,0.9643,0.88
0.95205,0.9657,0.96465,0.96825,0.89
0.9565,0.9686,0.968,0.9709,0.9
0.96105,0.97175,0.97065,0.97345,0.91
0.96505,0.9743,0.97375,0.9761,0.92
0.9691,0.9775,0.9775,0.9793,0.93
0.9741,0.9809,0.98085,0.98265,0.94
0.97895,0.9839,0.98405,0.9854,0.95
0.98305,0.98755,0.987,0.9885,0.96
0.9871,0.99075,0.99075,0.99115,0.97
0.99105,0.99395,0.99355,0.9943,0.98
0.9953,0.9969,0.9964,0.9967,0.99
1,1,1,1,1


==> power2.csv <==
"flipSimple","flipEff","par","GEE","alpha"
0.31745,0.6795,0.7434,0.76285,0.01
0.4427,0.7726,0.81205,0.82825,0.02
0.52565,0.82245,0.8502,0.8608,0.03
0.5883,0.8539,0.8754,0.8817,0.04
0.63795,0.8757,0.8928,0.9005,0.05
0.6788,0.89205,0.90565,0.9125,0.06
0.71125,0.90315,0.916,0.9222,0.07
0.73795,0.9147,0.9242,0.9299,0.08
0.7618,0.9239,0.93345,0.9368,0.09
0.7818,0.932,0.939,0.9424,0.1
0.8004,0.9379,0.9446,0.9475,0.11
0.81705,0.94325,0.9488,0.95195,0.12
0.83165,0.94865,0.9528,0.95625,0.13
0.84535,0.9526,0.95645,0.9595,0.14
0.85795,0.95665,0.95965,0.96225,0.15
0.87,0.96,0.96295,0.9649,0.16
0.87935,0.9622,0.9653,0.9669,0.17
0.88905,0.9643,0.96775,0.96885,0.18
0.89685,0.96605,0.97,0.9704,0.19
0.904,0.96775,0.9723,0.9722,0.2
0.9102,0.96985,0.974,0.9739,0.21
0.91595,0.9716,0.97525,0.97545,0.22
0.92155,0.9735,0.9762,0.9767,0.23
0.92655,0.97485,0.97735,0.97795,0.24
0.93115,0.97665,0.97845,0.9792,0.25
0.93495,0.97765,0.9794,0.9806,0.26
0.9387,0.97895,0.98005,0.9816,0.27
0.94245,0.97995,0.9809,0.9831,0.28
0.94645,0.9812,0.98205,0.98375,0.29
0.94945,0.9824,0.98325,0.98425,0.3
0.9526,0.9833,0.98395,0.9851,0.31
0.9559,0.98405,0.98475,0.9856,0.32
0.95815,0.9851,0.98545,0.9862,0.33
0.9608,0.98575,0.9861,0.98675,0.34
0.96305,0.98645,0.98665,0.9874,0.35
0.9652,0.987,0.98745,0.98815,0.36
0.96705,0.98755,0.9884,0.98865,0.37
0.96935,0.98795,0.9888,0.98935,0.38
0.97105,0.98895,0.9893,0.9897,0.39
0.9723,0.9893,0.9898,0.9903,0.4
0.9741,0.9901,0.99015,0.99085,0.41
0.9761,0.9905,0.99055,0.99125,0.42
0.9774,0.991,0.99095,0.9917,0.43
0.9787,0.9915,0.99155,0.9919,0.44
0.98,0.9919,0.99195,0.9923,0.45
0.9812,0.99215,0.9922,0.99245,0.46
0.98225,0.99235,0.9924,0.99265,0.47
0.98325,0.99265,0.9926,0.993,0.48
0.98385,0.99295,0.9928,0.99345,0.49
0.9847,0.9931,0.99325,0.99355,0.5
0.98585,0.9933,0.99365,0.99365,0.51
0.98625,0.99365,0.994,0.994,0.52
0.98705,0.99395,0.99415,0.9943,0.53
0.9878,0.9941,0.99445,0.9945,0.54
0.98865,0.9944,0.9946,0.9946,0.55
0.9891,0.99475,0.99475,0.9949,0.56
0.98955,0.9949,0.995,0.9952,0.57
0.9902,0.9951,0.9951,0.9953,0.58
0.99075,0.9952,0.9952,0.9955,0.59
0.99135,0.99545,0.99545,0.99565,0.6
0.99165,0.9955,0.9958,0.99595,0.61
0.9918,0.99575,0.996,0.9963,0.62
0.99215,0.99615,0.9961,0.9963,0.63
0.993,0.9963,0.9964,0.99645,0.64
0.99345,0.9965,0.99655,0.99675,0.65
0.99405,0.9966,0.9966,0.9969,0.66
0.99465,0.99695,0.9968,0.997,0.67
0.99475,0.99715,0.9968,0.9971,0.68
0.995,0.99725,0.9971,0.99725,0.69
0.9956,0.99735,0.9972,0.99745,0.7
0.9959,0.99755,0.99735,0.9977,0.71
0.99615,0.99765,0.99745,0.99775,0.72
0.9962,0.9977,0.99765,0.99775,0.73
0.99665,0.9978,0.9977,0.9979,0.74
0.99695,0.9979,0.9979,0.9981,0.75
0.99705,0.99795,0.998,0.99815,0.76
0.9973,0.9981,0.998,0.99815,0.77
0.99755,0.9983,0.99835,0.9983,0.78
0.99775,0.9984,0.9984,0.9984,0.79
0.9978,0.9985,0.9985,0.9985,0.8
0.998,0.9985,0.99855,0.99855,0.81
0.9981,0.99865,0.99855,0.9986,0.82
0.99825,0.99885,0.99865,0.9988,0.83
0.99845,0.999,0.99885,0.9988,0.84
0.99845,0.9991,0.99895,0.99895,0.85
0.99865,0.99915,0.999,0.99915,0.86
0.99885,0.9992,0.9991,0.99915,0.87
0.9989,0.99925,0.99915,0.9992,0.88
0.99905,0.99925,0.99925,0.9993,0.89
0.9991,0.99925,0.9993,0.9993,0.9
0.9991,0.9993,0.99935,0.9994,0.91
0.99925,0.9994,0.99945,0.9994,0.92
0.99945,0.9995,0.99945,0.99945,0.93
0.99945,0.9996,0.99945,0.9995,0.94
0.9995,0.99965,0.9996,0.9996,0.95
0.9996,0.99965,0.99965,0.99965,0.96
0.9997,0.99965,0.99965,0.99965,0.97
0.9999,0.99975,0.99975,0.99975,0.98
1,0.99995,0.9999,0.9999,0.99
1,1,1,1,1


==> power3.csv <==
"flipSimple","flipEff","par","GEE","alpha"
5e-04,0.0566,0.0867,0.4217,0.01
0.002,0.0963,0.1314,0.4884,0.02
0.0036,0.1288,0.1645,0.5304,0.03
0.0062,0.1578,0.1951,0.5622,0.04
0.0097,0.1862,0.223,0.5886,0.05
0.0142,0.2123,0.2499,0.6113,0.06
0.0187,0.2367,0.2729,0.6316,0.07
0.0231,0.2619,0.296,0.6497,0.08
0.0274,0.2863,0.3184,0.665,0.09
0.0324,0.3048,0.3377,0.6793,0.1
0.0382,0.3252,0.3557,0.6921,0.11
0.0445,0.3432,0.3739,0.7042,0.12
0.0509,0.3604,0.3901,0.7141,0.13
0.0562,0.377,0.406,0.7259,0.14
0.063,0.3932,0.4212,0.7355,0.15
0.0699,0.4068,0.4373,0.7435,0.16
0.0772,0.4223,0.4498,0.7509,0.17
0.0859,0.4385,0.4643,0.7584,0.18
0.0944,0.4527,0.4781,0.7648,0.19
0.1049,0.4689,0.4906,0.7723,0.2
0.1143,0.4836,0.5021,0.7797,0.21
0.1249,0.4976,0.5146,0.7869,0.22
0.1311,0.5088,0.5268,0.7932,0.23
0.1394,0.5209,0.5379,0.8006,0.24
0.1477,0.5336,0.5488,0.8061,0.25
0.1584,0.5453,0.5589,0.8121,0.26
0.1682,0.5588,0.5702,0.8172,0.27
0.1778,0.5699,0.5806,0.8228,0.28
0.1872,0.581,0.5906,0.8293,0.29
0.1977,0.592,0.6013,0.8346,0.3
0.2098,0.6032,0.6108,0.8398,0.31
0.222,0.6145,0.6203,0.845,0.32
0.2319,0.6253,0.629,0.85,0.33
0.2443,0.6353,0.6372,0.8543,0.34
0.2564,0.6465,0.6467,0.8583,0.35
0.2666,0.6567,0.6559,0.8616,0.36
0.276,0.6676,0.6647,0.8655,0.37
0.2883,0.6767,0.6722,0.8703,0.38
0.3018,0.686,0.6809,0.8735,0.39
0.3139,0.6937,0.6894,0.8772,0.4
0.3279,0.7021,0.6962,0.8812,0.41
0.3415,0.7108,0.7034,0.8844,0.42
0.3542,0.7198,0.7117,0.889,0.43
0.3659,0.7281,0.7194,0.892,0.44
0.3774,0.7347,0.727,0.8956,0.45
0.3926,0.7418,0.735,0.899,0.46
0.4067,0.7507,0.7416,0.9024,0.47
0.4215,0.7575,0.7483,0.9057,0.48
0.4335,0.7644,0.7559,0.9089,0.49
0.4478,0.771,0.7627,0.9121,0.5
0.4617,0.7789,0.7698,0.9139,0.51
0.4748,0.7863,0.7762,0.917,0.52
0.4868,0.7933,0.7817,0.9199,0.53
0.501,0.7987,0.7885,0.9226,0.54
0.5157,0.806,0.7958,0.927,0.55
0.5289,0.8127,0.8018,0.9292,0.56
0.5416,0.82,0.8082,0.9318,0.57
0.5547,0.8288,0.8149,0.9345,0.58
0.567,0.8345,0.8207,0.9368,0.59
0.5795,0.8415,0.8273,0.9383,0.6
0.5937,0.8467,0.8334,0.9411,0.61
0.6088,0.8512,0.8393,0.944,0.62
0.6221,0.8566,0.845,0.946,0.63
0.6324,0.8621,0.8509,0.9475,0.64
0.6461,0.868,0.8572,0.9491,0.65
0.6597,0.8736,0.8631,0.9507,0.66
0.6728,0.88,0.8688,0.9524,0.67
0.6846,0.8859,0.8736,0.9546,0.68
0.6972,0.8908,0.8784,0.9574,0.69
0.7101,0.8955,0.8834,0.9598,0.7
0.723,0.9012,0.8893,0.9615,0.71
0.7361,0.9066,0.8937,0.9634,0.72
0.7479,0.911,0.8971,0.9663,0.73
0.7585,0.9148,0.9016,0.9674,0.74
0.7705,0.9189,0.9065,0.9693,0.75
0.7816,0.9228,0.9108,0.9712,0.76
0.7935,0.9266,0.9157,0.9729,0.77
0.8045,0.9296,0.9199,0.9746,0.78
0.8152,0.9347,0.9244,0.9757,0.79
0.8271,0.9388,0.9289,0.9773,0.8
0.8375,0.9429,0.9339,0.979,0.81
0.8478,0.9464,0.9387,0.9801,0.82
0.8577,0.9504,0.9439,0.981,0.83
0.8669,0.9539,0.9476,0.9822,0.84
0.8761,0.9575,0.9512,0.9833,0.85
0.8859,0.9611,0.9558,0.9853,0.86
0.8942,0.9649,0.9598,0.9864,0.87
0.9055,0.9677,0.9631,0.9876,0.88
0.9161,0.9706,0.9667,0.9888,0.89
0.9232,0.9745,0.9705,0.9898,0.9
0.9328,0.9775,0.9745,0.9907,0.91
0.9416,0.9803,0.9774,0.9919,0.92
0.9473,0.9832,0.9807,0.9928,0.93
0.9574,0.9857,0.9834,0.9936,0.94
0.9656,0.9883,0.9863,0.9952,0.95
0.9729,0.9905,0.9891,0.996,0.96
0.98,0.9934,0.9915,0.9974,0.97
0.9867,0.9957,0.9937,0.9982,0.98
0.9937,0.9982,0.9974,0.9992,0.99
1,1,1,1,1


==> power4.csv <==
"flipSimple","flipEff","par","GEE","alpha"
0.0046,0.522,0.6847,0.7924,0.01
0.0137,0.6283,0.7611,0.8436,0.02
0.0279,0.6919,0.8061,0.8742,0.03
0.0449,0.7356,0.8343,0.8913,0.04
0.0646,0.7701,0.8535,0.9044,0.05
0.0886,0.7973,0.8691,0.9143,0.06
0.1126,0.8194,0.8818,0.9237,0.07
0.1379,0.8353,0.8926,0.9305,0.08
0.1637,0.8511,0.9016,0.9373,0.09
0.1918,0.8625,0.91,0.9428,0.1
0.2207,0.8719,0.9168,0.946,0.11
0.2456,0.882,0.9233,0.9516,0.12
0.2742,0.89,0.9288,0.9551,0.13
0.3012,0.8977,0.9329,0.9581,0.14
0.3315,0.9055,0.938,0.9606,0.15
0.3598,0.911,0.942,0.9632,0.16
0.3869,0.9165,0.9463,0.9654,0.17
0.4134,0.9212,0.9496,0.9675,0.18
0.4402,0.9269,0.9522,0.9688,0.19
0.4638,0.9305,0.9545,0.9702,0.2
0.488,0.9349,0.9577,0.9723,0.21
0.5161,0.9384,0.9595,0.9735,0.22
0.5403,0.9422,0.9613,0.975,0.23
0.5642,0.9461,0.9633,0.9764,0.24
0.5864,0.9489,0.9649,0.9775,0.25
0.6105,0.9507,0.9671,0.9786,0.26
0.6296,0.9536,0.9689,0.9796,0.27
0.6501,0.9556,0.971,0.9811,0.28
0.6687,0.9573,0.9725,0.9827,0.29
0.6881,0.96,0.9744,0.984,0.3
0.7057,0.962,0.9757,0.9847,0.31
0.7215,0.965,0.9771,0.9859,0.32
0.7387,0.9675,0.9776,0.987,0.33
0.7537,0.9697,0.9786,0.9882,0.34
0.7662,0.9721,0.9798,0.9889,0.35
0.7781,0.9734,0.9805,0.9896,0.36
0.7901,0.9747,0.9815,0.9902,0.37
0.8027,0.976,0.9827,0.9907,0.38
0.8152,0.9771,0.9831,0.9914,0.39
0.8259,0.9787,0.9838,0.9919,0.4
0.8367,0.9798,0.9849,0.9925,0.41
0.8457,0.9814,0.9858,0.9928,0.42
0.8568,0.982,0.9863,0.9931,0.43
0.8677,0.983,0.9874,0.9932,0.44
0.8765,0.9838,0.9886,0.9934,0.45
0.8842,0.9855,0.9894,0.9943,0.46
0.892,0.9864,0.9902,0.9944,0.47
0.8987,0.9873,0.9907,0.9946,0.48
0.9049,0.9874,0.9914,0.9948,0.49
0.9114,0.9877,0.9923,0.9951,0.5
0.9163,0.988,0.9927,0.9954,0.51
0.923,0.9887,0.9932,0.9957,0.52
0.9281,0.9896,0.9934,0.996,0.53
0.9332,0.9905,0.9937,0.9961,0.54
0.9377,0.9907,0.9942,0.9964,0.55
0.9423,0.9916,0.9944,0.9966,0.56
0.947,0.9926,0.9948,0.9969,0.57
0.95,0.993,0.9953,0.9972,0.58
0.9539,0.9937,0.9957,0.9973,0.59
0.9572,0.9941,0.996,0.9975,0.6
0.9596,0.9945,0.9963,0.9977,0.61
0.9619,0.9949,0.9967,0.9979,0.62
0.9647,0.995,0.9968,0.9979,0.63
0.9676,0.9952,0.9971,0.998,0.64
0.9711,0.9955,0.9974,0.998,0.65
0.973,0.9956,0.9976,0.9981,0.66
0.9759,0.996,0.9977,0.9982,0.67
0.9773,0.9961,0.998,0.9982,0.68
0.9785,0.9965,0.9981,0.9982,0.69
0.9802,0.9968,0.9981,0.9983,0.7
0.9822,0.9973,0.9982,0.9983,0.71
0.9838,0.9976,0.9982,0.9984,0.72
0.9851,0.9976,0.9982,0.9986,0.73
0.9862,0.9976,0.9983,0.9986,0.74
0.9875,0.9978,0.9985,0.9986,0.75
0.9885,0.9979,0.9987,0.9986,0.76
0.99,0.998,0.9988,0.9987,0.77
0.9916,0.9982,0.9989,0.9988,0.78
0.9927,0.9982,0.9989,0.9989,0.79
0.9933,0.9984,0.999,0.9991,0.8
0.9939,0.9984,0.9991,0.9991,0.81
0.9948,0.9985,0.9991,0.9992,0.82
0.9955,0.9986,0.9992,0.9993,0.83
0.9963,0.9987,0.9992,0.9993,0.84
0.9969,0.9988,0.9992,0.9994,0.85
0.9976,0.9989,0.9992,0.9995,0.86
0.9979,0.9991,0.9993,0.9995,0.87
0.9981,0.9992,0.9994,0.9996,0.88
0.9982,0.9992,0.9995,0.9996,0.89
0.9983,0.9992,0.9996,0.9996,0.9
0.9985,0.9992,0.9996,0.9996,0.91
0.9987,0.9993,0.9997,0.9997,0.92
0.9988,0.9995,0.9997,0.9997,0.93
0.9992,0.9996,0.9997,0.9998,0.94
0.9994,0.9997,0.9997,0.9999,0.95
0.9995,0.9998,0.9997,0.9999,0.96
0.9999,0.9998,0.9998,0.9999,0.97
1,1,1,1,0.98
1,1,1,1,0.99
1,1,1,1,1


==> rejProbs1.csv <==
"flipSimple","flipEff","par","GEE","alpha"
2e-04,0.0248,0.3376,0.2658,0.01
8e-04,0.0448,0.4028,0.3226,0.02
0.0016,0.0648,0.4464,0.3588,0.03
0.0022,0.0848,0.4834,0.3904,0.04
0.0024,0.1016,0.5122,0.418,0.05
0.0032,0.1212,0.5346,0.4444,0.06
0.0048,0.1374,0.5566,0.4636,0.07
0.006,0.1508,0.5752,0.478,0.08
0.007,0.168,0.5942,0.493,0.09
0.0094,0.1818,0.6084,0.507,0.1
0.0104,0.1952,0.6236,0.52,0.11
0.0112,0.2092,0.6338,0.5338,0.12
0.0128,0.2218,0.6482,0.5472,0.13
0.0156,0.234,0.6594,0.561,0.14
0.0176,0.247,0.6718,0.573,0.15
0.0206,0.2608,0.6814,0.5858,0.16
0.0234,0.2752,0.6878,0.5962,0.17
0.0256,0.2876,0.694,0.6096,0.18
0.0296,0.3008,0.7038,0.6198,0.19
0.0334,0.3088,0.7132,0.6296,0.2
0.0364,0.324,0.7208,0.6402,0.21
0.0418,0.3364,0.729,0.6486,0.22
0.0448,0.347,0.7372,0.6556,0.23
0.0486,0.3596,0.744,0.6664,0.24
0.0538,0.3704,0.7522,0.6746,0.25
0.0588,0.3822,0.7584,0.6832,0.26
0.0616,0.3948,0.7658,0.692,0.27
0.0652,0.4056,0.774,0.698,0.28
0.0686,0.4174,0.78,0.7058,0.29
0.074,0.4286,0.785,0.713,0.3
0.0782,0.4372,0.7918,0.7194,0.31
0.0836,0.451,0.7972,0.7252,0.32
0.0912,0.4614,0.8026,0.7318,0.33
0.0962,0.4718,0.8072,0.738,0.34
0.1018,0.4822,0.8138,0.7456,0.35
0.1078,0.4932,0.8194,0.7524,0.36
0.1134,0.5018,0.8248,0.7592,0.37
0.1206,0.5098,0.8276,0.7654,0.38
0.1262,0.5186,0.8328,0.7718,0.39
0.1322,0.5278,0.8358,0.7754,0.4
0.141,0.5378,0.8412,0.7804,0.41
0.1474,0.5486,0.8464,0.786,0.42
0.155,0.5616,0.8498,0.791,0.43
0.1626,0.57,0.8524,0.7952,0.44
0.1686,0.579,0.8554,0.8,0.45
0.1772,0.5884,0.8608,0.8054,0.46
0.1842,0.598,0.8646,0.8114,0.47
0.1952,0.6082,0.8682,0.8172,0.48
0.2052,0.6166,0.8718,0.8216,0.49
0.2134,0.6242,0.8752,0.8264,0.5
0.2204,0.6338,0.8796,0.83,0.51
0.2302,0.6436,0.8834,0.8356,0.52
0.2394,0.6502,0.8884,0.8386,0.53
0.2494,0.6602,0.8914,0.843,0.54
0.262,0.6684,0.894,0.847,0.55
0.2744,0.6768,0.8976,0.8534,0.56
0.2862,0.6868,0.9012,0.858,0.57
0.298,0.6974,0.905,0.862,0.58
0.3094,0.7068,0.9076,0.8668,0.59
0.3218,0.717,0.9112,0.8702,0.6
0.3346,0.7256,0.9154,0.874,0.61
0.3488,0.7334,0.9176,0.8788,0.62
0.3584,0.743,0.9198,0.8816,0.63
0.3722,0.7498,0.9234,0.8874,0.64
0.386,0.7572,0.9262,0.8916,0.65
0.3994,0.767,0.9292,0.895,0.66
0.4136,0.7724,0.9326,0.8996,0.67
0.4278,0.781,0.9356,0.9032,0.68
0.4424,0.7876,0.9378,0.906,0.69
0.4578,0.7966,0.94,0.9088,0.7
0.4716,0.8044,0.942,0.9112,0.71
0.4838,0.8118,0.9462,0.914,0.72
0.4984,0.819,0.9488,0.917,0.73
0.519,0.8244,0.9516,0.9238,0.74
0.5334,0.8302,0.9544,0.9274,0.75
0.5484,0.8368,0.9564,0.9316,0.76
0.5606,0.8448,0.9592,0.9342,0.77
0.5758,0.853,0.9622,0.9362,0.78
0.593,0.8602,0.9638,0.9388,0.79
0.6084,0.8688,0.965,0.9416,0.8
0.6212,0.8772,0.9662,0.9454,0.81
0.6416,0.8844,0.968,0.9476,0.82
0.6566,0.8906,0.9704,0.95,0.83
0.677,0.8982,0.9728,0.9544,0.84
0.6956,0.9058,0.9742,0.958,0.85
0.71,0.9138,0.9764,0.9612,0.86
0.729,0.9224,0.9778,0.9644,0.87
0.7456,0.9298,0.9796,0.9662,0.88
0.7632,0.935,0.9814,0.9708,0.89
0.7854,0.9408,0.9836,0.9732,0.9
0.8044,0.9468,0.9854,0.976,0.91
0.8298,0.9526,0.9872,0.9782,0.92
0.846,0.9566,0.9886,0.9806,0.93
0.8652,0.9626,0.99,0.9828,0.94
0.8866,0.9694,0.9916,0.9864,0.95
0.9114,0.9744,0.9932,0.9882,0.96
0.9342,0.9794,0.996,0.9918,0.97
0.9552,0.9882,0.9972,0.9956,0.98
0.9772,0.9936,0.9992,0.9978,0.99
1,1,1,1,1


==> rejProbs2.csv <==
"flipSimple","flipEff","par","GEE","alpha"
0,0.0162,0.482,0.0818,0.01
0,0.0316,0.5446,0.1176,0.02
0,0.0484,0.5872,0.1442,0.03
0,0.0596,0.6184,0.1702,0.04
2e-04,0.071,0.6422,0.194,0.05
2e-04,0.0834,0.6658,0.2142,0.06
4e-04,0.0948,0.6828,0.2314,0.07
8e-04,0.1088,0.7002,0.2502,0.08
0.001,0.1222,0.7146,0.2656,0.09
0.0018,0.132,0.7258,0.2796,0.1
0.003,0.146,0.7396,0.2924,0.11
0.0042,0.1586,0.7546,0.3044,0.12
0.0052,0.1698,0.7638,0.319,0.13
0.0068,0.1834,0.7718,0.3332,0.14
0.0072,0.194,0.7824,0.3462,0.15
0.0086,0.2048,0.79,0.36,0.16
0.0104,0.2168,0.7956,0.3726,0.17
0.0126,0.2284,0.8016,0.3838,0.18
0.0138,0.2372,0.8094,0.3938,0.19
0.0156,0.249,0.816,0.4048,0.2
0.0178,0.263,0.8212,0.4156,0.21
0.02,0.2742,0.8292,0.4248,0.22
0.0238,0.288,0.833,0.4366,0.23
0.0266,0.2952,0.8402,0.4456,0.24
0.0292,0.3066,0.8454,0.456,0.25
0.0322,0.3162,0.8508,0.4642,0.26
0.036,0.3262,0.8548,0.4766,0.27
0.0402,0.3376,0.8614,0.488,0.28
0.0426,0.3472,0.8664,0.4966,0.29
0.047,0.36,0.8702,0.5064,0.3
0.0492,0.3696,0.874,0.5204,0.31
0.0542,0.3794,0.8792,0.529,0.32
0.0576,0.3916,0.883,0.538,0.33
0.0624,0.3996,0.8864,0.5476,0.34
0.0662,0.408,0.8896,0.5572,0.35
0.072,0.417,0.8946,0.5648,0.36
0.079,0.427,0.898,0.5748,0.37
0.0868,0.4364,0.9,0.585,0.38
0.092,0.4468,0.9034,0.5948,0.39
0.0964,0.4576,0.9072,0.602,0.4
0.1048,0.467,0.9086,0.61,0.41
0.1098,0.4772,0.9112,0.618,0.42
0.1176,0.4876,0.9138,0.628,0.43
0.1228,0.4966,0.9172,0.6346,0.44
0.132,0.5056,0.9194,0.642,0.45
0.1392,0.5144,0.9214,0.6506,0.46
0.1462,0.522,0.9248,0.6574,0.47
0.1538,0.5316,0.9282,0.666,0.48
0.1614,0.5418,0.9302,0.6752,0.49
0.1678,0.5498,0.9328,0.6844,0.5
0.177,0.5592,0.9356,0.6934,0.51
0.189,0.5714,0.9382,0.7014,0.52
0.1994,0.5806,0.9406,0.7106,0.53
0.2086,0.5898,0.9418,0.7174,0.54
0.2196,0.5994,0.9438,0.7244,0.55
0.23,0.6096,0.9456,0.7334,0.56
0.241,0.6212,0.9466,0.7388,0.57
0.252,0.6318,0.9482,0.7482,0.58
0.2618,0.644,0.9496,0.7558,0.59
0.2728,0.6552,0.9512,0.763,0.6
0.284,0.6668,0.9532,0.7684,0.61
0.2976,0.6756,0.9546,0.7752,0.62
0.3096,0.6836,0.9576,0.7798,0.63
0.3224,0.6952,0.9598,0.7864,0.64
0.3344,0.7032,0.962,0.794,0.65
0.3468,0.7116,0.9636,0.8016,0.66
0.361,0.7202,0.9654,0.8104,0.67
0.3742,0.7314,0.9674,0.8164,0.68
0.3868,0.7404,0.9692,0.8234,0.69
0.4028,0.7488,0.9694,0.8298,0.7
0.4162,0.7576,0.9706,0.835,0.71
0.4322,0.7668,0.972,0.841,0.72
0.4482,0.7768,0.9734,0.8464,0.73
0.4628,0.7846,0.9744,0.853,0.74
0.4774,0.7928,0.9766,0.8594,0.75
0.4976,0.8008,0.9774,0.866,0.76
0.5136,0.8098,0.9784,0.871,0.77
0.5298,0.8186,0.9794,0.8774,0.78
0.544,0.8274,0.9812,0.8836,0.79
0.561,0.8364,0.9824,0.8892,0.8
0.5774,0.8446,0.9838,0.8956,0.81
0.6006,0.8538,0.9856,0.904,0.82
0.6168,0.8626,0.9872,0.9114,0.83
0.6378,0.871,0.9882,0.9172,0.84
0.6544,0.8786,0.9884,0.9236,0.85
0.674,0.8872,0.9894,0.928,0.86
0.6894,0.8958,0.9902,0.933,0.87
0.7116,0.903,0.991,0.9382,0.88
0.7316,0.9124,0.9928,0.9428,0.89
0.7544,0.92,0.9938,0.95,0.9
0.7766,0.9284,0.9946,0.9564,0.91
0.8012,0.9358,0.9956,0.9622,0.92
0.823,0.9448,0.996,0.9682,0.93
0.8428,0.9534,0.9966,0.9736,0.94
0.865,0.9626,0.9978,0.9786,0.95
0.8934,0.972,0.998,0.9836,0.96
0.9194,0.9792,0.9988,0.9884,0.97
0.9422,0.9868,0.9996,0.9936,0.98
0.97,0.9944,0.9998,0.9966,0.99
1,1,1,1,1


==> rejProbs_g1_l1_rhoxz05_n200.csv <==
"flipSimple","flipEff","flipEff2","par","GEE","alpha"
0.0099,0.0099,0.0104,0.5125,0.0302,0.01
0.0153,0.0204,0.0197,0.5517,0.0482,0.02
0.022,0.0302,0.029,0.5787,0.0638,0.03
0.0263,0.0402,0.0387,0.6004,0.0805,0.04
0.0319,0.0506,0.0476,0.6155,0.0976,0.05
0.0361,0.0609,0.058,0.6291,0.1133,0.06
0.0414,0.0721,0.0695,0.6415,0.1275,0.07
0.046,0.0825,0.0808,0.6542,0.1422,0.08
0.0513,0.0933,0.0908,0.6645,0.155,0.09
0.0558,0.1036,0.1008,0.6732,0.1686,0.1
0.0607,0.1153,0.1106,0.6823,0.1806,0.11
0.0666,0.126,0.1217,0.6908,0.1937,0.12
0.0722,0.1365,0.1324,0.6993,0.2067,0.13
0.078,0.1477,0.1427,0.7068,0.2211,0.14
0.0845,0.1572,0.1528,0.7143,0.2322,0.15
0.0898,0.1673,0.1616,0.7209,0.2445,0.16
0.0939,0.1787,0.1718,0.7273,0.2542,0.17
0.0995,0.1897,0.1823,0.733,0.266,0.18
0.1057,0.199,0.1934,0.7386,0.2772,0.19
0.1106,0.2089,0.203,0.7451,0.291,0.2
0.1154,0.2204,0.2124,0.7496,0.3041,0.21
0.1243,0.2311,0.2243,0.7546,0.3161,0.22
0.1324,0.2442,0.235,0.7595,0.3287,0.23
0.1395,0.2548,0.2447,0.763,0.3366,0.24
0.1461,0.2678,0.255,0.7675,0.3473,0.25
0.1511,0.2789,0.2661,0.7727,0.3582,0.26
0.1581,0.2883,0.2761,0.7788,0.3682,0.27
0.1639,0.2982,0.2849,0.7849,0.3794,0.28
0.1712,0.3083,0.2951,0.7894,0.3884,0.29
0.1761,0.3175,0.307,0.7933,0.3985,0.3
0.1834,0.3283,0.3173,0.7983,0.4085,0.31
0.1899,0.3373,0.3261,0.8018,0.4186,0.32
0.1973,0.3485,0.3361,0.8059,0.4293,0.33
0.2048,0.3573,0.3454,0.8098,0.4388,0.34
0.2137,0.3679,0.3561,0.8134,0.4488,0.35
0.221,0.3775,0.3657,0.817,0.4568,0.36
0.2288,0.3886,0.376,0.8213,0.4643,0.37
0.2371,0.3976,0.3841,0.8256,0.4721,0.38
0.2429,0.4064,0.3939,0.8289,0.482,0.39
0.2519,0.4145,0.4033,0.8324,0.4906,0.4
0.2592,0.4249,0.4122,0.8357,0.5011,0.41
0.2668,0.4352,0.4218,0.8385,0.5121,0.42
0.2766,0.4449,0.4306,0.8424,0.5209,0.43
0.2849,0.4539,0.4415,0.8455,0.5283,0.44
0.2941,0.464,0.4507,0.8486,0.5374,0.45
0.3022,0.4727,0.4611,0.8537,0.5466,0.46
0.311,0.483,0.4697,0.8568,0.5553,0.47
0.319,0.493,0.4786,0.86,0.5649,0.48
0.3282,0.5034,0.4909,0.8631,0.5741,0.49
0.3386,0.5147,0.5009,0.8669,0.5825,0.5
0.3475,0.5255,0.5114,0.8697,0.5914,0.51
0.3579,0.537,0.5217,0.8731,0.6005,0.52
0.3691,0.5459,0.5324,0.8759,0.6089,0.53
0.3791,0.5546,0.5438,0.879,0.6165,0.54
0.3889,0.564,0.5533,0.8818,0.6259,0.55
0.3994,0.574,0.5622,0.8839,0.6346,0.56
0.4086,0.5831,0.5714,0.8869,0.6436,0.57
0.4211,0.5931,0.5803,0.8896,0.6534,0.58
0.4315,0.6032,0.5914,0.8924,0.6616,0.59
0.4411,0.6155,0.6028,0.8956,0.6705,0.6
0.451,0.6261,0.6139,0.8987,0.6796,0.61
0.4621,0.6361,0.6234,0.9009,0.6886,0.62
0.4742,0.6456,0.6339,0.9047,0.6986,0.63
0.486,0.6568,0.6431,0.9073,0.7076,0.64
0.4973,0.6671,0.6545,0.91,0.7161,0.65
0.5092,0.6781,0.665,0.9124,0.7254,0.66
0.5227,0.6877,0.6761,0.915,0.7334,0.67
0.5345,0.6962,0.6861,0.9171,0.742,0.68
0.5454,0.7059,0.6954,0.919,0.7487,0.69
0.5559,0.716,0.7041,0.922,0.7586,0.7
0.5661,0.7263,0.7151,0.9241,0.7678,0.71
0.5769,0.7351,0.7253,0.9258,0.7752,0.72
0.5906,0.7444,0.7346,0.928,0.7832,0.73
0.6037,0.7548,0.7457,0.9314,0.7908,0.74
0.6152,0.7648,0.7556,0.9343,0.7998,0.75
0.6283,0.7737,0.7656,0.9379,0.8095,0.76
0.6416,0.7829,0.776,0.9407,0.8173,0.77
0.6534,0.7929,0.7884,0.943,0.8253,0.78
0.6655,0.8034,0.7978,0.9455,0.8335,0.79
0.6767,0.8135,0.8073,0.9478,0.8409,0.8
0.6902,0.8232,0.8179,0.9517,0.8495,0.81
0.7067,0.8315,0.8267,0.9538,0.8578,0.82
0.7207,0.8401,0.8346,0.9561,0.8651,0.83
0.7348,0.8498,0.8458,0.9591,0.8727,0.84
0.7475,0.8585,0.8559,0.9609,0.8789,0.85
0.7606,0.8678,0.8663,0.9636,0.8864,0.86
0.7771,0.8772,0.8759,0.9665,0.896,0.87
0.7905,0.8872,0.8852,0.9685,0.9054,0.88
0.8038,0.8955,0.8944,0.9713,0.913,0.89
0.8167,0.9058,0.9027,0.9745,0.921,0.9
0.8325,0.9161,0.9138,0.9762,0.9288,0.91
0.8473,0.9249,0.9225,0.9787,0.9383,0.92
0.8645,0.9344,0.9331,0.9815,0.9454,0.93
0.8798,0.9441,0.9434,0.9841,0.9525,0.94
0.8948,0.9545,0.9528,0.9875,0.9604,0.95
0.9111,0.9637,0.9618,0.9898,0.9675,0.96
0.9286,0.9717,0.9705,0.9919,0.9754,0.97
0.9501,0.9816,0.9793,0.9945,0.9842,0.98
0.9713,0.9902,0.9909,0.9971,0.9924,0.99
1,1,1,1,1,1


==> rejProbs_g1_l1_rhoxz05_n50.csv <==
"flipSimple","flipEff","flipEff2","par","GEE","alpha"
0.009,0.0106,0.008,0.4284,0.0692,0.01
0.0162,0.0216,0.0172,0.4742,0.1006,0.02
0.022,0.034,0.0288,0.5036,0.1214,0.03
0.0312,0.0486,0.0414,0.525,0.143,0.04
0.0358,0.0594,0.052,0.5448,0.1618,0.05
0.0416,0.0694,0.06,0.5596,0.181,0.06
0.049,0.0836,0.0696,0.5752,0.1978,0.07
0.0556,0.0962,0.083,0.588,0.2134,0.08
0.0622,0.1088,0.0952,0.601,0.2266,0.09
0.0668,0.1198,0.1044,0.6126,0.241,0.1
0.0762,0.1338,0.1178,0.6224,0.2576,0.11
0.0852,0.1436,0.1278,0.6298,0.27,0.12
0.092,0.1592,0.1394,0.637,0.2864,0.13
0.0992,0.1716,0.1528,0.6446,0.2998,0.14
0.108,0.1818,0.1646,0.6544,0.314,0.15
0.116,0.1938,0.1796,0.6612,0.3258,0.16
0.1226,0.2046,0.1884,0.6694,0.3354,0.17
0.1314,0.216,0.2016,0.6768,0.3482,0.18
0.139,0.2274,0.2112,0.6836,0.358,0.19
0.146,0.2408,0.222,0.6898,0.3702,0.2
0.1534,0.2536,0.234,0.6964,0.3802,0.21
0.1592,0.2624,0.2454,0.7024,0.39,0.22
0.1668,0.2722,0.2558,0.709,0.399,0.23
0.1736,0.2852,0.2652,0.7168,0.4106,0.24
0.182,0.2964,0.277,0.723,0.4222,0.25
0.1894,0.307,0.2872,0.7284,0.434,0.26
0.1954,0.3176,0.2974,0.7322,0.4456,0.27
0.2036,0.3272,0.308,0.7374,0.456,0.28
0.2112,0.3366,0.3172,0.743,0.4664,0.29
0.22,0.3476,0.3288,0.7472,0.4766,0.3
0.2258,0.3606,0.3384,0.7522,0.4864,0.31
0.2328,0.3698,0.347,0.756,0.495,0.32
0.2404,0.3806,0.3582,0.7626,0.5026,0.33
0.2486,0.391,0.3686,0.7674,0.5124,0.34
0.2588,0.4014,0.3784,0.7712,0.5214,0.35
0.2678,0.4138,0.3916,0.7768,0.531,0.36
0.275,0.4238,0.4022,0.783,0.5394,0.37
0.2844,0.4356,0.4136,0.7872,0.5484,0.38
0.2912,0.4448,0.4248,0.7902,0.554,0.39
0.3006,0.4534,0.4342,0.7958,0.562,0.4
0.309,0.4668,0.4448,0.7986,0.5714,0.41
0.319,0.4788,0.4536,0.8022,0.5796,0.42
0.3262,0.4882,0.4686,0.807,0.5878,0.43
0.3346,0.4978,0.4784,0.8102,0.5956,0.44
0.3454,0.509,0.489,0.814,0.6032,0.45
0.357,0.5162,0.4992,0.818,0.6118,0.46
0.3656,0.5272,0.5066,0.8224,0.6206,0.47
0.373,0.5362,0.5166,0.8266,0.6296,0.48
0.385,0.5442,0.5272,0.8314,0.638,0.49
0.3966,0.5522,0.5372,0.8336,0.6464,0.5
0.4054,0.5646,0.5456,0.8372,0.6536,0.51
0.4162,0.574,0.5562,0.8408,0.661,0.52
0.427,0.5846,0.5658,0.8452,0.6698,0.53
0.4378,0.594,0.5732,0.8494,0.6786,0.54
0.447,0.6032,0.5846,0.8524,0.685,0.55
0.46,0.6124,0.5956,0.8566,0.6924,0.56
0.471,0.6204,0.604,0.859,0.7022,0.57
0.479,0.6318,0.6134,0.862,0.7088,0.58
0.4896,0.6414,0.6256,0.866,0.716,0.59
0.4996,0.6512,0.6356,0.8688,0.7246,0.6
0.5104,0.6608,0.6448,0.8718,0.7324,0.61
0.5206,0.6698,0.6532,0.8742,0.739,0.62
0.531,0.6786,0.664,0.8788,0.7478,0.63
0.5446,0.689,0.674,0.8828,0.7548,0.64
0.5556,0.6988,0.6814,0.8872,0.7628,0.65
0.5646,0.708,0.6916,0.8906,0.7686,0.66
0.5752,0.7162,0.7014,0.8946,0.7766,0.67
0.5882,0.7246,0.7092,0.8988,0.7812,0.68
0.601,0.7342,0.7192,0.902,0.7888,0.69
0.6122,0.742,0.7306,0.9048,0.7966,0.7
0.6218,0.7514,0.7406,0.9088,0.804,0.71
0.6316,0.7614,0.7486,0.911,0.811,0.72
0.643,0.772,0.7594,0.9142,0.818,0.73
0.6526,0.7806,0.769,0.9186,0.8244,0.74
0.665,0.7898,0.7782,0.921,0.8316,0.75
0.677,0.8004,0.7868,0.9236,0.8392,0.76
0.6882,0.8068,0.7964,0.9258,0.8444,0.77
0.7008,0.8128,0.8054,0.9292,0.8492,0.78
0.7132,0.821,0.8122,0.9328,0.855,0.79
0.7248,0.829,0.823,0.9364,0.8622,0.8
0.7344,0.838,0.8326,0.9392,0.8674,0.81
0.7446,0.8452,0.8408,0.9424,0.8744,0.82
0.757,0.8538,0.8482,0.947,0.8808,0.83
0.7714,0.8652,0.859,0.9506,0.8884,0.84
0.7834,0.8762,0.871,0.9538,0.8966,0.85
0.7942,0.8842,0.8786,0.9562,0.9028,0.86
0.8072,0.8916,0.8864,0.9604,0.9096,0.87
0.8212,0.8986,0.8966,0.9632,0.9164,0.88
0.8374,0.9068,0.9062,0.9692,0.9232,0.89
0.85,0.914,0.9152,0.972,0.9296,0.9
0.8626,0.9264,0.9232,0.9746,0.9376,0.91
0.8762,0.9354,0.9312,0.9778,0.9456,0.92
0.8904,0.9462,0.9404,0.9808,0.9536,0.93
0.9044,0.9526,0.9484,0.9828,0.9596,0.94
0.918,0.9606,0.959,0.9846,0.9688,0.95
0.9306,0.9696,0.9692,0.9882,0.975,0.96
0.9484,0.98,0.9792,0.9904,0.9818,0.97
0.9642,0.988,0.9858,0.9936,0.9874,0.98
0.9798,0.9946,0.9936,0.9972,0.9938,0.99
1,1,1,1,1,1


==> rejProbs_gamma1_dispexp0_n200.csv <==
"flipSimple","flipEff","flipEff2","par","GEE","alpha"
0.0038,0.0138,0.0116,0.2218,0.0246,0.01
0.008,0.0242,0.0228,0.26,0.0426,0.02
0.0104,0.036,0.034,0.2932,0.0568,0.03
0.0158,0.0466,0.0428,0.3192,0.0686,0.04
0.0192,0.0554,0.0504,0.3366,0.0798,0.05
0.0224,0.0666,0.0618,0.3586,0.0926,0.06
0.0278,0.0774,0.074,0.3776,0.1066,0.07
0.0312,0.0868,0.083,0.391,0.116,0.08
0.0364,0.0958,0.09,0.4052,0.1306,0.09
0.0406,0.107,0.1,0.4236,0.1424,0.1
0.044,0.1174,0.1114,0.436,0.1546,0.11
0.0484,0.129,0.123,0.4514,0.168,0.12
0.0514,0.1394,0.1318,0.462,0.1794,0.13
0.056,0.1522,0.1426,0.4752,0.1908,0.14
0.0614,0.1628,0.1522,0.4874,0.2006,0.15
0.0668,0.172,0.1614,0.4964,0.2106,0.16
0.0742,0.1824,0.1708,0.506,0.2202,0.17
0.0808,0.1908,0.1812,0.5166,0.2314,0.18
0.0866,0.2,0.1926,0.5252,0.243,0.19
0.095,0.2114,0.2014,0.5342,0.2524,0.2
0.101,0.2212,0.2108,0.5444,0.2604,0.21
0.1066,0.2308,0.2204,0.5522,0.2676,0.22
0.1108,0.2428,0.2302,0.5602,0.2788,0.23
0.1176,0.251,0.239,0.5692,0.2892,0.24
0.1258,0.2606,0.2498,0.578,0.2962,0.25
0.1312,0.2716,0.2602,0.5872,0.309,0.26
0.1378,0.279,0.2714,0.5946,0.3192,0.27
0.145,0.2888,0.2804,0.6024,0.3286,0.28
0.1516,0.3,0.2898,0.6072,0.3406,0.29
0.1594,0.3126,0.2984,0.616,0.349,0.3
0.1678,0.3214,0.3054,0.6224,0.3574,0.31
0.1746,0.3278,0.314,0.63,0.3674,0.32
0.178,0.3376,0.3254,0.6388,0.3764,0.33
0.1852,0.345,0.3366,0.6448,0.386,0.34
0.1938,0.3554,0.3448,0.6512,0.3968,0.35
0.2008,0.3638,0.3526,0.6586,0.4046,0.36
0.2078,0.3748,0.3608,0.6668,0.416,0.37
0.2162,0.3844,0.372,0.6744,0.4264,0.38
0.225,0.3982,0.3828,0.6794,0.437,0.39
0.233,0.4078,0.3928,0.6856,0.447,0.4
0.2416,0.4172,0.4024,0.692,0.456,0.41
0.2506,0.4262,0.4132,0.6992,0.4636,0.42
0.2598,0.4338,0.4232,0.7056,0.4702,0.43
0.2704,0.4444,0.4318,0.713,0.4796,0.44
0.2782,0.4556,0.4408,0.7182,0.488,0.45
0.2892,0.4636,0.452,0.7234,0.4988,0.46
0.3,0.4738,0.4646,0.7284,0.5142,0.47
0.3104,0.4846,0.4738,0.7336,0.5228,0.48
0.3188,0.4928,0.4822,0.74,0.5326,0.49
0.3314,0.506,0.4922,0.7468,0.5428,0.5
0.3434,0.5178,0.5016,0.7512,0.5522,0.51
0.3532,0.5282,0.5118,0.7578,0.5622,0.52
0.3628,0.5388,0.5218,0.7646,0.5714,0.53
0.3728,0.551,0.5328,0.7708,0.5794,0.54
0.3846,0.5586,0.5418,0.7768,0.5892,0.55
0.3942,0.566,0.5534,0.7808,0.601,0.56
0.4068,0.5778,0.5622,0.786,0.6086,0.57
0.4156,0.5884,0.5724,0.7902,0.6196,0.58
0.43,0.5996,0.5862,0.7952,0.6288,0.59
0.4402,0.6052,0.5962,0.7996,0.64,0.6
0.452,0.6176,0.6096,0.8034,0.6498,0.61
0.4618,0.6304,0.6184,0.8074,0.657,0.62
0.4714,0.6384,0.63,0.813,0.6662,0.63
0.4836,0.6476,0.6386,0.8188,0.675,0.64
0.4958,0.6596,0.6486,0.8236,0.6834,0.65
0.509,0.6672,0.6604,0.8298,0.6914,0.66
0.5248,0.6792,0.6706,0.8348,0.7006,0.67
0.5398,0.6896,0.6812,0.8388,0.71,0.68
0.5524,0.7004,0.691,0.8452,0.72,0.69
0.5648,0.7098,0.6998,0.8522,0.7308,0.7
0.5782,0.7204,0.7088,0.858,0.7418,0.71
0.5886,0.732,0.722,0.8662,0.7514,0.72
0.6018,0.7408,0.7328,0.8718,0.7604,0.73
0.6146,0.7502,0.7406,0.8776,0.7686,0.74
0.6268,0.7594,0.7522,0.8832,0.776,0.75
0.6402,0.7686,0.7616,0.8892,0.783,0.76
0.6562,0.7766,0.7738,0.8944,0.7932,0.77
0.67,0.7852,0.7832,0.899,0.8032,0.78
0.6852,0.7968,0.7918,0.9032,0.812,0.79
0.6992,0.8064,0.803,0.9076,0.8234,0.8
0.7162,0.8162,0.813,0.9126,0.8304,0.81
0.729,0.8254,0.825,0.917,0.8396,0.82
0.7414,0.8374,0.8346,0.921,0.8498,0.83
0.7574,0.8466,0.8446,0.9274,0.8604,0.84
0.7704,0.856,0.858,0.9324,0.871,0.85
0.786,0.8686,0.8686,0.9354,0.8802,0.86
0.8046,0.8788,0.8772,0.939,0.8902,0.87
0.8154,0.8874,0.887,0.9434,0.8996,0.88
0.832,0.8982,0.895,0.9482,0.9072,0.89
0.848,0.9076,0.9042,0.954,0.9148,0.9
0.8614,0.9154,0.913,0.9588,0.9246,0.91
0.8758,0.9248,0.924,0.9644,0.9334,0.92
0.8906,0.9362,0.9356,0.97,0.9408,0.93
0.9072,0.947,0.9454,0.9746,0.9484,0.94
0.9192,0.9566,0.9538,0.9784,0.9586,0.95
0.934,0.9648,0.9638,0.9824,0.9684,0.96
0.9482,0.9732,0.973,0.9866,0.9754,0.97
0.9678,0.9826,0.982,0.9918,0.9836,0.98
0.9848,0.9922,0.9902,0.9948,0.9922,0.99
1,1,1,1,1,1


==> rejProbs_gamma1_dispexp0_n50.csv <==
"flipSimple","flipEff","flipEff2","par","GEE","alpha"
0.0044,0.0134,0.0096,0.185,0.0554,0.01
0.0094,0.0254,0.022,0.2312,0.0818,0.02
0.0152,0.0352,0.0304,0.2636,0.101,0.03
0.0212,0.0502,0.043,0.2876,0.123,0.04
0.0276,0.0672,0.056,0.31,0.138,0.05
0.0322,0.0778,0.0682,0.3274,0.1534,0.06
0.04,0.0888,0.0804,0.342,0.1704,0.07
0.0482,0.1008,0.0932,0.3558,0.1804,0.08
0.0548,0.1124,0.1032,0.3738,0.1986,0.09
0.06,0.1258,0.1152,0.3874,0.2134,0.1
0.0646,0.1378,0.1282,0.4016,0.2216,0.11
0.072,0.1506,0.1414,0.413,0.2352,0.12
0.078,0.164,0.1528,0.4286,0.2468,0.13
0.083,0.178,0.1638,0.441,0.258,0.14
0.0902,0.1892,0.1732,0.4502,0.269,0.15
0.0962,0.199,0.184,0.461,0.2814,0.16
0.1026,0.2104,0.1946,0.4722,0.2916,0.17
0.1096,0.2198,0.2036,0.4826,0.3032,0.18
0.1172,0.2316,0.214,0.4926,0.3148,0.19
0.1256,0.2424,0.224,0.5044,0.3254,0.2
0.1326,0.2542,0.2338,0.5146,0.334,0.21
0.1406,0.2634,0.243,0.525,0.3464,0.22
0.1486,0.2752,0.2544,0.5366,0.3584,0.23
0.1568,0.2832,0.2638,0.5438,0.3676,0.24
0.1646,0.295,0.2728,0.5526,0.3766,0.25
0.1716,0.3046,0.2836,0.5598,0.3886,0.26
0.1784,0.3156,0.2926,0.568,0.398,0.27
0.1858,0.3232,0.2998,0.5762,0.407,0.28
0.195,0.3328,0.3094,0.584,0.4158,0.29
0.2036,0.3444,0.3198,0.5914,0.4238,0.3
0.2106,0.3544,0.3312,0.5992,0.4326,0.31
0.2224,0.3642,0.343,0.606,0.44,0.32
0.231,0.3782,0.3548,0.6116,0.4508,0.33
0.2372,0.3886,0.3652,0.6176,0.4606,0.34
0.246,0.3968,0.376,0.6256,0.4692,0.35
0.2534,0.4062,0.3866,0.6326,0.4782,0.36
0.263,0.4116,0.3966,0.639,0.487,0.37
0.2728,0.4206,0.4072,0.647,0.4954,0.38
0.2826,0.4336,0.4162,0.6526,0.5036,0.39
0.291,0.4424,0.4282,0.6602,0.5112,0.4
0.2994,0.452,0.437,0.6666,0.5214,0.41
0.3098,0.462,0.4442,0.6712,0.5298,0.42
0.3206,0.47,0.453,0.6768,0.5368,0.43
0.3296,0.48,0.4626,0.6844,0.546,0.44
0.338,0.4918,0.4738,0.691,0.5532,0.45
0.3484,0.5,0.482,0.6972,0.5622,0.46
0.3566,0.5084,0.4922,0.703,0.5698,0.47
0.366,0.5184,0.5024,0.7116,0.5802,0.48
0.3758,0.5278,0.5154,0.719,0.5902,0.49
0.386,0.5368,0.5222,0.7254,0.599,0.5
0.3988,0.5476,0.5328,0.731,0.6074,0.51
0.4072,0.5544,0.5424,0.7362,0.6128,0.52
0.4184,0.5644,0.55,0.7424,0.6212,0.53
0.4284,0.5758,0.5586,0.7482,0.63,0.54
0.442,0.5834,0.5674,0.7534,0.638,0.55
0.452,0.5926,0.5782,0.761,0.6462,0.56
0.4618,0.6048,0.5866,0.7678,0.6546,0.57
0.4712,0.6168,0.5968,0.7752,0.6622,0.58
0.4816,0.6268,0.6064,0.7814,0.668,0.59
0.494,0.636,0.6166,0.7874,0.6754,0.6
0.5026,0.6448,0.6266,0.7932,0.6834,0.61
0.5134,0.653,0.638,0.7998,0.6928,0.62
0.5232,0.6624,0.6474,0.8048,0.705,0.63
0.5374,0.6744,0.6582,0.8102,0.7138,0.64
0.5484,0.6844,0.6698,0.8162,0.7242,0.65
0.5588,0.6962,0.6796,0.8216,0.7354,0.66
0.5704,0.704,0.6914,0.826,0.7444,0.67
0.5836,0.713,0.7018,0.8314,0.7512,0.68
0.5954,0.7224,0.709,0.8378,0.76,0.69
0.6062,0.7306,0.7204,0.8442,0.7684,0.7
0.6192,0.741,0.7292,0.8482,0.776,0.71
0.6304,0.7516,0.7408,0.8532,0.7848,0.72
0.6424,0.762,0.7504,0.8578,0.7912,0.73
0.656,0.7696,0.761,0.8618,0.7996,0.74
0.6684,0.7784,0.7716,0.8678,0.8068,0.75
0.6794,0.7862,0.7794,0.8732,0.8158,0.76
0.6924,0.7954,0.7892,0.8786,0.8224,0.77
0.7046,0.8038,0.799,0.885,0.8312,0.78
0.7184,0.8116,0.8074,0.8904,0.8384,0.79
0.731,0.8204,0.817,0.897,0.846,0.8
0.7432,0.8298,0.8258,0.9022,0.8526,0.81
0.7536,0.8384,0.8354,0.9062,0.859,0.82
0.7692,0.848,0.845,0.911,0.8678,0.83
0.781,0.8578,0.8538,0.9162,0.8764,0.84
0.795,0.8694,0.8618,0.9224,0.8838,0.85
0.807,0.878,0.8718,0.9262,0.8916,0.86
0.8208,0.8868,0.8822,0.932,0.898,0.87
0.8342,0.8946,0.89,0.9374,0.906,0.88
0.8498,0.9042,0.9022,0.9422,0.912,0.89
0.862,0.9142,0.9104,0.9474,0.921,0.9
0.8734,0.9206,0.9204,0.9528,0.9284,0.91
0.8858,0.9282,0.9268,0.9586,0.9362,0.92
0.899,0.9394,0.933,0.9632,0.944,0.93
0.913,0.95,0.944,0.9698,0.9532,0.94
0.927,0.956,0.953,0.9746,0.9626,0.95
0.9416,0.9642,0.964,0.9796,0.9696,0.96
0.9536,0.9718,0.9704,0.9846,0.9784,0.97
0.9706,0.9822,0.9798,0.9888,0.9836,0.98
0.9838,0.9898,0.99,0.9936,0.9912,0.99
1,1,1,1,1,1


==> rejProbs_ttest_H0_disp1_n10.csv <==
"Parametric","Flip test","alpha"
0,0.0105,0.01
0,0.0213,0.02
0,0.0305,0.03
0,0.0413,0.04
0,0.0494,0.05
0,0.0582,0.06
1e-04,0.0683,0.07
2e-04,0.0796,0.08
5e-04,0.0907,0.09
0.0012,0.0984,0.1
0.0021,0.1079,0.11
0.0029,0.1168,0.12
0.0041,0.126,0.13
0.0075,0.1376,0.14
0.0125,0.1489,0.15
0.0197,0.1569,0.16
0.0289,0.1679,0.17
0.0417,0.1774,0.18
0.056,0.1878,0.19
0.0691,0.198,0.2
0.0834,0.209,0.21
0.0993,0.2198,0.22
0.1175,0.23,0.23
0.1367,0.2411,0.24
0.1582,0.2518,0.25
0.1816,0.2593,0.26
0.2044,0.2695,0.27
0.2323,0.2789,0.28
0.268,0.2893,0.29
0.3041,0.2994,0.3
0.3451,0.3086,0.31
0.3888,0.3189,0.32
0.4332,0.3286,0.33
0.4812,0.3417,0.34
0.5242,0.3526,0.35
0.5691,0.3616,0.36
0.612,0.372,0.37
0.6479,0.3827,0.38
0.6807,0.3919,0.39
0.7081,0.4005,0.4
0.731,0.4103,0.41
0.7537,0.423,0.42
0.7741,0.4325,0.43
0.7929,0.442,0.44
0.8059,0.451,0.45
0.8189,0.461,0.46
0.8305,0.4706,0.47
0.8404,0.4816,0.48
0.8504,0.4896,0.49
0.8598,0.5003,0.5
0.867,0.5107,0.51
0.876,0.5219,0.52
0.8824,0.5323,0.53
0.8889,0.5405,0.54
0.8938,0.5507,0.55
0.8999,0.5607,0.56
0.9055,0.5713,0.57
0.9097,0.5807,0.58
0.9135,0.5934,0.59
0.9169,0.6038,0.6
0.921,0.6151,0.61
0.9236,0.6259,0.62
0.9262,0.6352,0.63
0.9291,0.6457,0.64
0.932,0.6566,0.65
0.9358,0.6663,0.66
0.9392,0.6784,0.67
0.9422,0.6872,0.68
0.9449,0.6982,0.69
0.9475,0.7083,0.7
0.949,0.7159,0.71
0.9515,0.7245,0.72
0.9538,0.7336,0.73
0.956,0.7443,0.74
0.958,0.7545,0.75
0.9604,0.7649,0.76
0.9627,0.773,0.77
0.9653,0.7821,0.78
0.9676,0.7919,0.79
0.9694,0.8027,0.8
0.9709,0.8116,0.81
0.9729,0.8206,0.82
0.9745,0.8321,0.83
0.9768,0.8429,0.84
0.9786,0.8528,0.85
0.9797,0.8638,0.86
0.9814,0.8741,0.87
0.9821,0.8848,0.88
0.9835,0.8924,0.89
0.985,0.9007,0.9
0.9873,0.9108,0.91
0.9885,0.9231,0.92
0.9893,0.9339,0.93
0.9905,0.9428,0.94
0.9917,0.9522,0.95
0.9933,0.9621,0.96
0.9951,0.9714,0.97
0.997,0.9802,0.98
0.9982,0.9895,0.99
1,1,1


==> rejProbs_ttest_mu05_disp0_n10.csv <==
"Parametric","Flip test","alpha"
0.1042,0.0996,0.01
0.1652,0.1623,0.02
0.2163,0.2104,0.03
0.2563,0.2522,0.04
0.2926,0.2899,0.05
0.3238,0.3216,0.06
0.3548,0.3498,0.07
0.3801,0.3759,0.08
0.4057,0.4062,0.09
0.4286,0.4266,0.1
0.45,0.4482,0.11
0.4688,0.4695,0.12
0.4879,0.4873,0.13
0.506,0.503,0.14
0.5222,0.5181,0.15
0.5376,0.534,0.16
0.553,0.5501,0.17
0.5655,0.5659,0.18
0.5795,0.577,0.19
0.5924,0.5903,0.2
0.6025,0.6009,0.21
0.6159,0.6126,0.22
0.6275,0.6251,0.23
0.6385,0.6364,0.24
0.6484,0.647,0.25
0.6602,0.6588,0.26
0.6694,0.668,0.27
0.6775,0.6775,0.28
0.6874,0.6851,0.29
0.6956,0.6934,0.3
0.7048,0.7022,0.31
0.7127,0.7108,0.32
0.7202,0.7187,0.33
0.7284,0.7277,0.34
0.7365,0.7349,0.35
0.7438,0.7425,0.36
0.7502,0.7488,0.37
0.7569,0.7559,0.38
0.7648,0.7628,0.39
0.7726,0.7699,0.4
0.7781,0.7765,0.41
0.7855,0.7819,0.42
0.7934,0.7906,0.43
0.7992,0.7979,0.44
0.8049,0.805,0.45
0.811,0.8096,0.46
0.8165,0.814,0.47
0.8214,0.8198,0.48
0.8267,0.8236,0.49
0.8316,0.8283,0.5
0.8361,0.8339,0.51
0.8395,0.8385,0.52
0.843,0.8438,0.53
0.8482,0.8478,0.54
0.8534,0.8518,0.55
0.8567,0.8565,0.56
0.8613,0.8606,0.57
0.8652,0.8651,0.58
0.8693,0.8689,0.59
0.8731,0.8725,0.6
0.8769,0.8755,0.61
0.8805,0.8799,0.62
0.8837,0.884,0.63
0.8882,0.888,0.64
0.8913,0.8913,0.65
0.8955,0.8946,0.66
0.8991,0.8986,0.67
0.9042,0.904,0.68
0.9062,0.9068,0.69
0.9099,0.91,0.7
0.9136,0.9131,0.71
0.917,0.9173,0.72
0.9207,0.9209,0.73
0.924,0.9231,0.74
0.9268,0.926,0.75
0.93,0.9299,0.76
0.9329,0.9331,0.77
0.9361,0.936,0.78
0.9403,0.9394,0.79
0.9434,0.942,0.8
0.9456,0.9451,0.81
0.9491,0.9481,0.82
0.952,0.951,0.83
0.9547,0.9552,0.84
0.9566,0.9573,0.85
0.9604,0.9602,0.86
0.963,0.9633,0.87
0.9649,0.9658,0.88
0.9678,0.9684,0.89
0.9711,0.971,0.9
0.9741,0.9739,0.91
0.9768,0.9763,0.92
0.9797,0.9801,0.93
0.9827,0.9826,0.94
0.9853,0.9858,0.95
0.9887,0.9883,0.96
0.9914,0.9912,0.97
0.9944,0.9939,0.98
0.9971,0.9964,0.99
1,0.9993,1

